$\lambda_0$: Scaling Open-World Egocentric Human Data for Humanoid Loco-Manipulation

Humanoid loco-manipulation requires coordinated whole-body interaction with the physical world, yet collecting robot demonstrations at scale remains costly. Human demonstrations offer a scalable alternative, but existing egocentric human supervision often omits locomotion and posture, while embodiment differences and controller dynamics hinder accurate end-effector execution. We introduce HumanVerse, a 500-hour dataset of open-world human loco-manipulation pairing egocentric video with synchronized body and hand motion. Our human-to-humanoid pipeline aligns camera viewpoints and arm appearance, and refines motion references and controller inputs offline to reduce end-effector errors while preserving whole-body coordination. We validate the pipeline through zero-shot transfer to Unitree G1 on representative whole-body manipulation and long-range loco-manipulation tasks, without target-task robot demonstrations. Building on this pipeline, we develop $\lambda_0$, a humanoid foundation model for whole-body loco-manipulation, with robot-aligned human demonstrations providing supervision for mid-training. Increasing whole-body human data consistently improves downstream task progress. $\lambda_0$ achieves 90.0% success on SIMPLE and 62.5% across real-world loco-manipulation tasks. We expect this study to guide scalable whole-body human data collection toward humanoid foundation models for richer interaction with the physical world. Homepage: https://lambdahumanoid.github.io/

==> figs/alignment-assets/unitree-g1-source.json <==
{
  "repository": "https://github.com/unitreerobotics/unitree_mujoco",
  "commit": "1eb6642e3f3fdfb7fb13a9794fd6a2dd93ea0e7d",
  "path": "unitree_robots/g1/g1_29dof.xml",
  "license": "BSD-3-Clause; see UNITREE-LICENSE",
  "renderer": "MuJoCo 3.2.7",
  "notes": "Official 29-DoF G1 visual meshes with stock rubber hands. Poses and laptop scene are schematic, not recorded SONIC outcomes."
}

